Stochastic Discriminative EM

Stochastic discriminative EM (sdEM) is an online-EM-type algorithm for discriminative training of probabilistic generative models belonging to the exponential family. In this work, we introduce and justify this algorithm as a stochastic natural gradient descent method, i.e. a method which accounts for the information geometry in the parameter space of the statistical model. We show how this learning algorithm can be used to train probabilistic generative models by minimizing different discriminative loss functions, such as the negative conditional log-likelihood and the Hinge loss. The resulting models trained by sdEM are always generative (i.e. they define a joint probability distribution) and, in consequence, allows to deal with missing data and latent variables in a principled way either when being learned or when making predictions. The performance of this method is illustrated by several text classification problems for which a multinomial naive Bayes and a latent Dirichlet allocation based classifier are learned using different discriminative loss functions.

==> imgs/error.txt <==
Iter	Accuracy	Accuracy	Accuracy	Accuracy	Accuracy	Accuracy
0	77.9224229543039	78.7460148777896	52.8292218724837	54.6665690652222	90.0700934579439	90.2647975077882
1	79.5297555791711	79.6758767268863	56.2403923578069	56.1891515994437	90.4595015576324	91.9392523364486
2	80.1408076514346	80.3533475026568	56.1013102993924	56.3721543078838	90.3816199376947	91.9003115264798
3	80.0876726886291	80.4994686503719	56.4453553912598	57.235927091721	90.3816199376947	91.7056074766355
4	80.047821466525	80.3002125398512	56.3794744162214	57.3676890417978	90.0311526479751	92.601246105919
5	80.3666312433581	80.5526036131775	56.847961349828	57.2505673083962	90.2647975077882	92.2118380062305
6	80.1673751328374	80.6721572794899	56.8040406998024	57.6751335919772	90.3426791277259	92.1339563862928
7	80.3134962805526	80.4064824654623	57.2066466583706	57.7190542420028	90.1090342679128	92.1728971962617
8	80.1939426142402	80.2470775770457	57.0895249249689	57.7629748920284	90.2258566978193	92.0171339563863
9	80.3533475026568	80.1939426142402	57.1188053583193	57.7849352170412	90.2647975077882	92.2118380062305
10	80.3400637619554	80.2603613177471	57.0382841666057	57.6824537003148	90.0311526479751	92.3676012461059
11	80.3931987247609	80.4861849096706	56.957762974892	57.6238928336139	90.0311526479751	92.3286604361371
12	80.3400637619554	80.326780021254	57.0602444916185	57.7849352170412	90.1869158878505	92.4844236760124
13	80.2603613177471	80.3400637619554	56.8772417831784	57.5214113168875	90.2647975077882	92.2507788161994
14	80.2205100956429	80.1806588735388	56.9065222165288	57.5214113168875	90.0311526479751	92.2507788161994
15	80.3134962805526	80.0876726886291	57.1188053583193	57.5653319669131	90.0700934579439	92.3286604361371
16	80.2072263549416	80.1408076514346	56.9504428665544	57.5287314252251	90.2258566978193	92.1339563862928
17	80.2337938363443	80.2470775770457	56.8552814581656	57.4994509918747	90.0700934579439	92.095015576324
18	80.3134962805526	80.326780021254	56.8992021081912	57.660493375302	90.0700934579439	92.095015576324
19	80.1939426142402	80.2337938363443	56.9065222165288	57.3896493668106	90.1479750778816	92.2897196261682

==> imgsSupplemental/error.txt <==
aclimdb	1	0.1	0.01	0.001	0.0001
0	86.2666666666667	86.8	88.5	85.7333333333333	78.9333333333333
1	85.4	86.0333333333333	89.2666666666667	86.4666666666667	81.2
2	87.5	88.3333333333333	89.4666666666667	87.1	82.5333333333333
3	87.9333333333333	88.6	90	87.6666666666667	83.2666666666667
4	88.1666666666667	89.1	89.8	88.2333333333333	83.8
5	88.4333333333333	88.8666666666667	89.6	88.4333333333333	84.2333333333333
6	89.1666666666667	89.3333333333333	89.9333333333333	88.8666666666667	84.7
7	88.7666666666667	89.2666666666667	90	88.9333333333333	84.9666666666667
8	89.7	89.6333333333333	90.1	89	85.4666666666667
9	89.1666666666667	89.4333333333333	89.8	89	85.7
10	89.7333333333333	89.9333333333333	90	89.1666666666667	85.9333333333333
11	89.3666666666667	89.3333333333333	89.8666666666667	89.1	85.9666666666667
12	90.0333333333333	89.9333333333333	90.2333333333333	89.4333333333333	86.1666666666667
13	89.8	89.7666666666667	90.1666666666667	89.2666666666667	86.2
14	89.6666666666667	89.7333333333333	90.3333333333333	89.4	86.3333333333333
15	90.1	90.1666666666667	90.3666666666667	89.3666666666667	86.3
16	90.1333333333333	90.1	90.3	89.4	86.3333333333333
17	90.1666666666667	90.3	90.1333333333333	89.3	86.4
18	90.0333333333333	90	90.2	89.5666666666667	86.4333333333333
19	90.3	90.4	90.3666666666667	89.6666666666667	86.6
